Determination of complete experiments using graphs

This work presents ideas for the determination of complete experiments using graphs, which are based on a recently published, modified form of Moravcsik's theorem. The lucid representation of complete experiments in terms of graphs, which is at the heart of the theorem, leads to a fully automated procedure that can determine complete experiments for in principle any reaction, i.e. for any number of amplitudes $N$. For larger $N$ (i.e. $N \geq 4$), the sets determined according to Moravcsik's theorem turn out to be slightly overcomplete. A new type of directional graph has been proposed recently, which can decrease the length of the complete sets of observables in some of these cases. The presented results are relevant for reactions with larger numbers of spin-amplitudes, which are at the center of interest in forthcoming measurements, such as single-meson electroproduction $(N=6)$, two-meson photoproduction $(N=8)$ or vector-meson photoproduction $(N=12)$.

==> Reference_List.txt <==
E. Klempt and J. M. Richard,
"Baryon spectroscopy,"
Rev. Mod. Phys.  82, 1095 (2010)
doi:10.1103/RevModPhys.82.1095
[arXiv:0901.2055 [hep-ph]].
  

D. G. Ireland, E. Pasyuk and I. Strakovsky,
"Photoproduction Reactions and Non-Strange Baryon Spectroscopy,"
Prog. Part. Nucl. Phys. 111, 103752 (2020)
doi:10.1016/j.ppnp.2019.103752
[arXiv:1906.04228 [nucl-ex]].
  

A. Thiel et al.,
"Well-established nucleon resonances revisited by double-polarization measurements,"
Phys. Rev. Lett.  109, 102001 (2012)
doi:10.1103/PhysRevLett.109.102001, 10.1103/PhysRevLett.110.169102, 10.1103/PhysRevLett.110.169101
 [arXiv:1207.2686 [nucl-ex]].


M. Gottschall et al. [CBELSA/TAPS],
"First measurement of the helicity asymmetry for $\gamma p\rightarrow p\pi^0$ in the resonance region,"
Phys. Rev. Lett. 112, no.1, 012003 (2014)
doi:10.1103/PhysRevLett.112.012003
[arXiv:1312.2187 [nucl-ex]].


J. Hartmann et al.,
"The N(1520) 3/2- helicity amplitudes from an energy-independent multipole analysis based on new polarization data on photoproduction of neutral pions,"
Phys. Rev. Lett. 113, 062001 (2014)
doi:10.1103/PhysRevLett.113.062001
[arXiv:1407.2163 [nucl-ex]].


F. Afzal et al. [CBELSA/TAPS],
"Observation of the p\ensuremath{\eta}' Cusp in the New Precise Beam Asymmetry \ensuremath{\Sigma} Data for \ensuremath{\gamma}p\textrightarrow{}p\ensuremath{\eta},"
Phys. Rev. Lett. 125, no.15, 152002 (2020)
doi:10.1103/PhysRevLett.125.152002
[arXiv:2009.06248 [nucl-ex]].


M. Dugger et al. [CLAS],
"Beam asymmetry $\Sigma$ for $\pi^+$ and $\pi^0$ photoproduction on the proton for photon energies from 1.102 to 1.862 GeV,"
Phys. Rev. C 88, no.6, 065203 (2013)
doi:10.1103/PhysRevC.88.065203
[arXiv:1308.4028 [nucl-ex]].


P. Collins  et al. [CLAS],
"Photon beam asymmetry $\Sigma$ for $\eta$ and $\eta^\prime$ photoproduction from the proton,"
Phys. Lett. B 771, 213-221 (2017)
doi:10.1016/j.physletb.2017.05.045
[arXiv:1703.00433 [nucl-ex]].


I. Senderovich et al. [CLAS],
"First measurement of the helicity asymmetry $E$ in $\eta$ photoproduction on the proton,"
Phys. Lett. B 755, 64-69 (2016)
doi:10.1016/j.physletb.2016.01.044
[arXiv:1507.00325 [nucl-ex]].


S. Strauch et al. [CLAS],
"First Measurement of the Polarization Observable E in the $\vec p(\vec \gamma,\pi^+)n$ Reaction up to 2.25 GeV,"
Phys. Lett. B 750, 53-58 (2015)
doi:10.1016/j.physletb.2015.08.053
[arXiv:1503.05163 [nucl-ex]].


V. D. Burkert,
"$N^*$ Experiments and what they tell us about Strong QCD Physics,"
EPJ Web Conf. 241, 01004 (2020)
doi:10.1051/epjconf/202024101004
[arXiv:1912.11400 [nucl-ex]].


V. Burkert et al.,
"The CLAS12 Spectrometer at Jefferson Laboratory,"
Nucl. Instrum. Meth. A 959, 163419 (2020)
doi:10.1016/j.nima.2020.163419


D. Hornidge et al. [A2 and CB-TAPS],
"Accurate Test of Chiral Dynamics in the γ→p→π0p Reaction,"
Phys. Rev. Lett. 111, no.6, 062004 (2013)
doi:10.1103/PhysRevLett.111.062004
[arXiv:1211.5495 [nucl-ex]].


P. Adlarson et al. [A2],
"Measurement of $π^0$ photoproduction on the proton at MAMI C,"
Phys. Rev. C 92, no.2, 024617 (2015)
doi:10.1103/PhysRevC.92.024617
[arXiv:1506.08849 [hep-ex]].


S. Gardner et al. [MAINZ-A2],
"Photon asymmetry measurements of $\overrightarrow{\gamma}p \rightarrow \pi^{0} p$ for $E_{\gamma}=$ 320-650 MeV,"
Eur. Phys. J. A 52, no.11, 333 (2016)
doi:10.1140/epja/i2016-16333-5
[arXiv:1606.07930 [nucl-ex]].


J. Annand et al. [A2 and MAMI],
"T and F asymmetries in $π^0$ photoproduction on the proton,"
Phys. Rev. C 93, no.5, 055209 (2016)
doi:10.1103/PhysRevC.93.055209


V. L. Kashevarov et al. [A2 Collaboration], 
"Study of η and η′ Photoproduction at MAMI,"
Phys. Rev. Lett. 118, no. 21, 212001 (2017).


W. Briscoe et al. [A2],
"Cross section for $\gamma n \to \pi^0 n$ at the Mainz A2 experiment,"
Phys. Rev. C 100, no.6, 065205 (2019)
doi:10.1103/PhysRevC.100.065205
[arXiv:1908.02730 [nucl-ex]].


H. Kohri et al. [LEPS],
"Differential cross section and photon beam asymmetry for the $\overrightarrow \gamma p \to \pi^+$ n reaction at forward $\pi^+$ angles at E$_\gamma$ =1.5-2.95 GeV,"
Phys. Rev. C 97, no.1, 015205 (2018)
doi:10.1103/PhysRevC.97.015205
[arXiv:1708.09574 [nucl-ex]].


H. Kohri [LEPS],
"Recent results of charged pion and kaon photoproduction on the proton at SPring-8/LEPS,"
EPJ Web Conf. 241, 01010 (2020)
doi:10.1051/epjconf/202024101010


H. Al Ghoul et al. [GlueX],
"Measurement of the beam asymmetry $\Sigma$ for $\pi^0$ and $\eta$ photoproduction on the proton at $E_\gamma = 9$ GeV,"
Phys. Rev. C 95, no.4, 042201 (2017)
doi:10.1103/PhysRevC.95.042201
[arXiv:1701.08123 [nucl-ex]].


S. Adhikari et al. [GlueX],
"Beam Asymmetry $\mathbf{\Sigma}$ for the Photoproduction of $\mathbf{\eta}$ and $\mathbf{\eta^{\prime}}$ Mesons at $\mathbf{E_{\gamma}=8.8}$GeV,"
Phys. Rev. C 100, no.5, 052201 (2019)
doi:10.1103/PhysRevC.100.052201
[arXiv:1908.05563 [nucl-ex]]. 


S. Adhikari et al. [GlueX],
"The GLUEX beamline and detector,"
Nucl. Instrum. Meth. A  987, 164807 (2021)
doi:10.1016/j.nima.2020.164807
[arXiv:2005.14272 [physics.ins-det]].


I. S. Barker, A. Donnachie and J. K. Storrow,
"Complete Experiments in Pseudoscalar Photoproduction,"
Nucl. Phys. B 95, 347 (1975).
doi:10.1016/0550-3213(75)90049-8


G. Keaton and R. Workman,
"Amplitude ambiguities in pseudoscalar meson photoproduction,"
Phys. Rev. C 53, 1434-1436 (1996)
doi:10.1103/PhysRevC.53.1434
[arXiv:nucl-th/9511040 [nucl-th]].


W. T. Chiang and F. Tabakin,
"Completeness rules for spin ob\-serva\-bles in pseudoscalar meson photoproduction,"
Phys. Rev. C 55, 2054 (1997)
doi:10.1103/PhysRevC.55.2054
[nucl-th/9611053].


K. Nakayama,
"Explicit derivation of the completeness condition in pseudoscalar meson photoproduction,"
Phys. Rev. C 100, no. 3, 035208 (2019)
doi:10.1103/PhysRevC.100.035208
[arXiv:1809.00335 [nucl-th]].


Y. Wunderlich, P. Kroenert, F. Afzal and A. Thiel,
"Moravcsik's theorem on complete sets of polarization observables reexamined,"
Phys. Rev. C 102, no.3, 034605 (2020)
doi:10.1103/PhysRevC.102.034605
[arXiv:2004.14483 [nucl-th]].
  

Y. Wunderlich,
"New graphical criterion for the selection of complete sets of polarization observables and its application to single-meson photoproduction as well as electroproduction,"
Phys. Rev. C 104, no.4, 045203 (2021)
doi:10.1103/PhysRevC.104.045203
[arXiv:2106.00486 [nucl-th]].
  

G. Keaton and R. Workman,
"Ambiguities in the partial wave analysis of pseudoscalar meson photoproduction,"
Phys. Rev. C 54, 1437-1440 (1996)
doi:10.1103/PhysRevC.54.1437
[arXiv:nucl-th/9606052 [nucl-th]].


M. J. Moravcsik,
"Resolving the Discrete Ambiguities in Amplitude Determinations,"
J. Math. Phys. 26, 211 (1985).
doi:10.1063/1.526787


L. Tiator, R. L. Workman, Y. Wunderlich and H. Haberzettl,
"Amplitude reconstruction from complete electroproduction experiments and truncated partial-wave expansions,"
Phys. Rev. C 96, no. 2, 025210 (2017)
doi:10.1103/PhysRevC.96.025210
[arXiv:1702.08375 [nucl-th]].


W. Roberts and T. Oed,
"Polarization ob\-serva\-bles for two-pion production off the nucleon,"
Phys. Rev. C 71, 055201 (2005)
doi:10.1103/PhysRevC.71.055201
[nucl-th/0410012].


P. Kroenert, Y. Wunderlich, F. Afzal and A. Thiel,
"Minimal complete sets for two pseudoscalar meson photoproduction,"
Phys. Rev. C 103, no.1, 014607 (2021)
doi:10.1103/PhysRevC.103.014607
[arXiv:2009.04356 [nucl-th]].
  

P. Kroenert, 
"Minimal complete sets for two pseudoscalar meson photoproduction,"
contribution to HADRON 2021 (2021).
  

M. Pichowsky, C. Savkli and F. Tabakin,
"Polarization observables in vector meson photoproduction,"
Phys. Rev. C 53, 593 (1996)
doi:10.1103/PhysRevC.53.593
[nucl-th/9509022].




==> Reference_List_tex.txt <==
\bibitem{Klempt:2009pi}
  E.~Klempt and J.~M.~Richard,
  %``Baryon spectroscopy,''
  Rev.\ Mod.\ Phys.\  {\bf 82}, 1095 (2010)
  doi:10.1103/RevModPhys.82.1095
  [arXiv:0901.2055 [hep-ph]].
  %%CITATION = doi:10.1103/RevModPhys.82.1095;%%
  %315 citations counted in INSPIRE as of 04 Mar 2020
  

  
\bibitem{Ireland:2019uwn}
D.~G.~Ireland, E.~Pasyuk and I.~Strakovsky,
%``Photoproduction Reactions and Non-Strange Baryon Spectroscopy,''
Prog. Part. Nucl. Phys. \textbf{111}, 103752 (2020)
doi:10.1016/j.ppnp.2019.103752
[arXiv:1906.04228 [nucl-ex]].
%1 citations counted in INSPIRE as of 20 Apr 2020
  
  
  
%\cite{Thiel:2012yj}
\bibitem{Thiel:2012yj} 
  A.~Thiel {\it et al.},
  %``Well-established nucleon resonances revisited by double-polarization measurements,''
  Phys.\ Rev.\ Lett.\  {\bf 109}, 102001 (2012)
  doi:10.1103/PhysRevLett.109.102001, 10.1103/PhysRevLett.110.169102, 10.1103/PhysRevLett.110.169101
  [arXiv:1207.2686 [nucl-ex]].
  %%CITATION = doi:10.1103/PhysRevLett.109.102001, 10.1103/PhysRevLett.110.169102, 10.1103/PhysRevLett.110.169101;%%
  %63 citations counted in INSPIRE as of 04 Mar 2020
  
  
\bibitem{Gottschall:2013uha}
M.~Gottschall \textit{et al.} [CBELSA/TAPS],
%``First measurement of the helicity asymmetry for $\gamma p\rightarrow p\pi^0$ in the resonance region,''
Phys. Rev. Lett. \textbf{112}, no.1, 012003 (2014)
doi:10.1103/PhysRevLett.112.012003
[arXiv:1312.2187 [nucl-ex]].
%53 citations counted in INSPIRE as of 27 Apr 2020


\bibitem{Hartmann:2014mya}
J.~Hartmann {\it et al.},
%``The N(1520) 3/2- helicity amplitudes from an energy-independent multipole analysis based on new polarization data on photoproduction of neutral pions,''
Phys. Rev. Lett. \textbf{113}, 062001 (2014)
doi:10.1103/PhysRevLett.113.062001
[arXiv:1407.2163 [nucl-ex]].
%30 citations counted in INSPIRE as of 27 Apr 2020

  
  
\bibitem{CBELSA/TAPS:2020yam}
F.~Afzal \textit{et al.} [CBELSA/TAPS],
%``Observation of the p\ensuremath{\eta}' Cusp in the New Precise Beam Asymmetry \ensuremath{\Sigma} Data for \ensuremath{\gamma}p\textrightarrow{}p\ensuremath{\eta},''
Phys. Rev. Lett. \textbf{125}, no.15, 152002 (2020)
doi:10.1103/PhysRevLett.125.152002
[arXiv:2009.06248 [nucl-ex]].




\bibitem{Dugger:2013}
M.~Dugger \textit{et al.} [CLAS],
%``Beam asymmetry $\Sigma$ for $\pi^+$ and $\pi^0$ photoproduction on the proton for photon energies from 1.102 to 1.862 GeV,''
Phys. Rev. C \textbf{88}, no.6, 065203 (2013)
doi:10.1103/PhysRevC.88.065203
[arXiv:1308.4028 [nucl-ex]].
%37 citations counted in INSPIRE as of 27 Apr 2020


\bibitem{Collins:2017sgu}
P.~Collins \textit{et al.} [CLAS],
%``Photon beam asymmetry $\Sigma$ for $\eta$ and $\eta^\prime$ photoproduction from the proton,''
Phys. Lett. B \textbf{771}, 213-221 (2017)
doi:10.1016/j.physletb.2017.05.045
[arXiv:1703.00433 [nucl-ex]].
%21 citations counted in INSPIRE as of 27 Apr 2020


\bibitem{Senderovich:2015lek}
I.~Senderovich \textit{et al.} [CLAS],
%``First measurement of the helicity asymmetry $E$ in $\eta$ photoproduction on the proton,''
Phys. Lett. B \textbf{755}, 64-69 (2016)
doi:10.1016/j.physletb.2016.01.044
[arXiv:1507.00325 [nucl-ex]].
%29 citations counted in INSPIRE as of 27 Apr 2020



\bibitem{Strauch:2015zob}
S.~Strauch \textit{et al.} [CLAS],
%``First Measurement of the Polarization Observable E in the $\vec p(\vec \gamma,\pi^+)n$ Reaction up to 2.25 GeV,''
Phys. Lett. B \textbf{750}, 53-58 (2015)
doi:10.1016/j.physletb.2015.08.053
[arXiv:1503.05163 [nucl-ex]].
%23 citations counted in INSPIRE as of 01 Jul 2020


\bibitem{Burkert:2019kxy}
V.~D.~Burkert,
%``$N^*$ Experiments and what they tell us about Strong QCD Physics,''
EPJ Web Conf. \textbf{241}, 01004 (2020)
doi:10.1051/epjconf/202024101004
[arXiv:1912.11400 [nucl-ex]].


\bibitem{Burkert:2020akg}
V.~Burkert \textit{et al.},
%``The CLAS12 Spectrometer at Jefferson Laboratory,''
Nucl. Instrum. Meth. A \textbf{959}, 163419 (2020)
doi:10.1016/j.nima.2020.163419
%2 citations counted in INSPIRE as of 28 Apr 2020


  

\bibitem{Hornidge:2012ca}
D.~Hornidge \textit{et al.} [A2 and CB-TAPS],
%``Accurate Test of Chiral Dynamics in the γ→p→π0p Reaction,''
Phys. Rev. Lett. \textbf{111}, no.6, 062004 (2013)
doi:10.1103/PhysRevLett.111.062004
[arXiv:1211.5495 [nucl-ex]].
%50 citations counted in INSPIRE as of 30 Jun 2020

  
  
\bibitem{Adlarson:2015byy}
P.~Adlarson \textit{et al.} [A2],
%``Measurement of $π^0$ photoproduction on the proton at MAMI C,''
Phys. Rev. C \textbf{92}, no.2, 024617 (2015)
doi:10.1103/PhysRevC.92.024617
[arXiv:1506.08849 [hep-ex]].
%40 citations counted in INSPIRE as of 27 Apr 2020


\bibitem{Gardner:2016irh}
S.~Gardner \textit{et al.} [MAINZ-A2],
%``Photon asymmetry measurements of $\overrightarrow{\gamma}p \rightarrow \pi^{0} p$ for $E_{\gamma}=$ 320-650 MeV,''
Eur. Phys. J. A \textbf{52}, no.11, 333 (2016)
doi:10.1140/epja/i2016-16333-5
[arXiv:1606.07930 [nucl-ex]].
%8 citations counted in INSPIRE as of 01 Jul 2020


\bibitem{Annand:2016ppc}
J.~Annand \textit{et al.} [A2 and MAMI],
%``T and F asymmetries in $π^0$ photoproduction on the proton,''
Phys. Rev. C \textbf{93}, no.5, 055209 (2016)
doi:10.1103/PhysRevC.93.055209
%19 citations counted in INSPIRE as of 27 Apr 2020


\bibitem{Kashevarov:2017kqb} 
V.~L.~Kashevarov {\it et al.} [A2 Collaboration], 
%``Study of η and η′ Photoproduction at MAMI,'' 
Phys.\ Rev.\ Lett.\ {\bf 118}, no. 21, 212001 (2017).



\bibitem{Briscoe:2019cyo}
W.~Briscoe \textit{et al.} [A2],
%``Cross section for $\gamma n \to \pi^0 n$ at the Mainz A2 experiment,''
Phys. Rev. C \textbf{100}, no.6, 065205 (2019)
doi:10.1103/PhysRevC.100.065205
[arXiv:1908.02730 [nucl-ex]].
%3 citations counted in INSPIRE as of 27 Apr 2020



\bibitem{Kohri:2017kto}
H.~Kohri \textit{et al.} [LEPS],
%``Differential cross section and photon beam asymmetry for the $\overrightarrow \gamma p \to \pi^+$ n reaction at forward $\pi^+$ angles at E$_\gamma$ =1.5-2.95 GeV,''
Phys. Rev. C \textbf{97}, no.1, 015205 (2018)
doi:10.1103/PhysRevC.97.015205
[arXiv:1708.09574 [nucl-ex]].
%6 citations counted in INSPIRE as of 01 Jul 2020

\bibitem{Kohri:2020ucd}
H.~Kohri [LEPS],
%``Recent results of charged pion and kaon photoproduction on the proton at SPring-8/LEPS,''
EPJ Web Conf. \textbf{241}, 01010 (2020)
doi:10.1051/epjconf/202024101010


\bibitem{AlGhoul:2017nbp}
H.~Al Ghoul \textit{et al.} [GlueX],
%``Measurement of the beam asymmetry $\Sigma$ for $\pi^0$ and $\eta$ photoproduction on the proton at $E_\gamma = 9$ GeV,''
Phys. Rev. C \textbf{95}, no.4, 042201 (2017)
doi:10.1103/PhysRevC.95.042201
[arXiv:1701.08123 [nucl-ex]].


\bibitem{Adhikari:2019gfa}
S.~Adhikari \textit{et al.} [GlueX],
%``Beam Asymmetry $\mathbf{\Sigma}$ for the Photoproduction of $\mathbf{\eta}$ and $\mathbf{\eta^{\prime}}$ Mesons at $\mathbf{E_{\gamma}=8.8}$GeV,''
Phys. Rev. C \textbf{100}, no.5, 052201 (2019)
doi:10.1103/PhysRevC.100.052201
[arXiv:1908.05563 [nucl-ex]]. 


\bibitem{Adhikari:2020cvz}
S.~Adhikari, \textit{et al.} [GlueX],
%``The GlueX Beamline and Detector,''
[arXiv:2005.14272 [physics.ins-det]].

  
%\cite{Barker:1975bp}
\bibitem{Barker:1975bp} 
  I.~S.~Barker, A.~Donnachie and J.~K.~Storrow,
  %``Complete Experiments in Pseudoscalar Photoproduction,''
  Nucl.\ Phys.\ B {\bf 95}, 347 (1975).
  doi:10.1016/0550-3213(75)90049-8
  %%CITATION = doi:10.1016/0550-3213(75)90049-8;%%
  %232 citations counted in INSPIRE as of 04 Mar 2020
  
  
\bibitem{Keaton:1995pw}
G.~Keaton and R.~Workman,
%``Amplitude ambiguities in pseudoscalar meson photoproduction,''
Phys. Rev. C \textbf{53}, 1434-1436 (1996)
doi:10.1103/PhysRevC.53.1434
[arXiv:nucl-th/9511040 [nucl-th]].
%28 citations counted in INSPIRE as of 30 Jun 2020
  
  
%\cite{Chiang:1996em}
\bibitem{Chiang:1996em} 
  W.~T.~Chiang and F.~Tabakin,
  %``Completeness rules for spin ob\-serva\-bles in pseudoscalar meson photoproduction,''
  Phys.\ Rev.\ C {\bf 55}, 2054 (1997)
  doi:10.1103/PhysRevC.55.2054
  [nucl-th/9611053].
  %%CITATION = doi:10.1103/PhysRevC.55.2054;%%
  %187 citations counted in INSPIRE as of 19 Dec 2019
  
  
%\cite{Nakayama:2018yzw}
\bibitem{Nakayama:2018yzw} 
  K.~Nakayama,
  %``Explicit derivation of the completeness condition in pseudoscalar meson photoproduction,''
  Phys.\ Rev.\ C {\bf 100}, no. 3, 035208 (2019)
  doi:10.1103/PhysRevC.100.035208
  [arXiv:1809.00335 [nucl-th]].
  %%CITATION = doi:10.1103/PhysRevC.100.035208;%%
  
  
\bibitem{Wunderlich:2020umg}
Y.~Wunderlich, P.~Kroenert, F.~Afzal and A.~Thiel,
%``Moravcsik's theorem on complete sets of polarization observables reexamined,''
Phys. Rev. C \textbf{102}, no.3, 034605 (2020)
doi:10.1103/PhysRevC.102.034605
[arXiv:2004.14483 [nucl-th]].
  
  
  
\bibitem{Wunderlich:2021xhp}
Y.~Wunderlich,
%``New graphical criterion for the selection of complete sets of polarization observables and its application to single-meson photoproduction as well as electroproduction,''
Phys. Rev. C \textbf{104}, no.4, 045203 (2021)
doi:10.1103/PhysRevC.104.045203
[arXiv:2106.00486 [nucl-th]].
  
  
\bibitem{Keaton:1996pe}
G.~Keaton and R.~Workman,
%``Ambiguities in the partial wave analysis of pseudoscalar meson photoproduction,''
Phys. Rev. C \textbf{54}, 1437-1440 (1996)
doi:10.1103/PhysRevC.54.1437
[arXiv:nucl-th/9606052 [nucl-th]].
%20 citations counted in INSPIRE as of 30 Jun 2020 
  
  
%\cite{Moravcsik:1984uf}
\bibitem{Moravcsik:1984uf} 
  M.~J.~Moravcsik,
  %``Resolving the Discrete Ambiguities in Amplitude Determinations,''
  J.\ Math.\ Phys.\  {\bf 26}, 211 (1985).
  doi:10.1063/1.526787
  %%CITATION = doi:10.1063/1.526787;%%
  %7 citations counted in INSPIRE as of 17 Dec 2019

  
  
%\cite{Tiator:2017cde}
\bibitem{Tiator:2017cde} 
  L.~Tiator, R.~L.~Workman, Y.~Wunderlich and H.~Haberzettl,
  %``Amplitude reconstruction from complete electroproduction experiments and truncated partial-wave expansions,''
  Phys.\ Rev.\ C {\bf 96}, no. 2, 025210 (2017)
  doi:10.1103/PhysRevC.96.025210
  [arXiv:1702.08375 [nucl-th]].
  %%CITATION = doi:10.1103/PhysRevC.96.025210;%%
  %5 citations counted in INSPIRE as of 28 Dec 2019



%\cite{Roberts:2004mn}
\bibitem{Roberts:2004mn} 
  W.~Roberts and T.~Oed,
  %``Polarization ob\-serva\-bles for two-pion production off the nucleon,''
  Phys.\ Rev.\ C {\bf 71}, 055201 (2005)
  doi:10.1103/PhysRevC.71.055201
  [nucl-th/0410012].
  %%CITATION = doi:10.1103/PhysRevC.71.055201;%%
  %77 citations counted in INSPIRE as of 28 Dec 2019


\bibitem{Kroenert:2020ahf}
P.~Kroenert, Y.~Wunderlich, F.~Afzal and A.~Thiel,
%``Minimal complete sets for two pseudoscalar meson photoproduction,''
Phys. Rev. C \textbf{103}, no.1, 014607 (2021)
doi:10.1103/PhysRevC.103.014607
[arXiv:2009.04356 [nucl-th]].
  
  

\bibitem{Kroenert:HADRON2021}
P.~Kroenert, ``Minimal complete sets for two pseudoscalar meson photoproduction,'' contribution to HADRON 2021 (2021).
  

  
\bibitem{Pichowsky:1994gh} 
  M.~Pichowsky, C.~Savkli and F.~Tabakin,
  %``Polarization ob\-serva\-bles in vector meson photoproduction,''
  Phys.\ Rev.\ C {\bf 53}, 593 (1996)
  doi:10.1103/PhysRevC.53.593
  [nucl-th/9509022].
  %%CITATION = doi:10.1103/PhysRevC.53.593;%%
  %52 citations counted in INSPIRE as of 27 Feb 2020

